Nonnegative DAG Learning via Concomitant Estimation

We study the problem of learning directed acyclic graphs (DAGs) with nonnegative edge weights from observational data. We propose the Nonnegative and Concomitant (NoCo) DAG estimator, which jointly recovers the weighted graph structure and the exogenous noise variances in the linear structural equation model for the observations. Different from prior art, this noise-adaptive formulation blends a smoothed concomitant lasso criterion with a simpler log-determinant acyclicity constraint that exploits nonnegativity and yields a more benign optimization landscape. Specifically, nonnegative weights allow us to impose acyclicity directly on the adjacency matrix without elementwise squaring of its entries, thus avoiding the well-documented degeneracy of the Karush-Kuhn-Tucker conditions. Computationally, we develop a method of multipliers' algorithm that accommodates both homoscedastic and heteroscedastic noise profiles. Within each iteration, we use block successive convex approximation to minimize the augmented Lagrangian, alternating between proximal gradient steps for the adjacency matrix and closed-form updates for the noise scales. Simulated experiments demonstrate NoCo's improved structural and edge-weight recovery relative to competing methods in a variety of settings, highlighting the benefits of exploiting nonnegativity along with noise adaptivity.

==> data/err_data.csv <==
x,ncnv_agg,ncnv_lo,ncnv_hi,ncev_agg,ncev_lo,ncev_hi,nomad_agg,nomad_lo,nomad_hi,dagma_agg,dagma_lo,dagma_hi,coev_agg,coev_lo,coev_hi,conv_agg,conv_lo,conv_hi
1.0,0.005188015093630577,0.004809472031329402,0.007881013863374335,0.0049290436402054105,0.004629697871183213,0.005249227654996006,0.0038399309067293106,0.003575977514979959,0.004011388606440493,0.06194505727568286,0.05050268572792433,0.08139787177068172,0.06457630875628093,0.051045227448320435,0.08046938595774404,0.07385533824939164,0.05969556533261567,0.08768014843988495
2.5,0.01237831586542135,0.007836574881202443,0.017755568097889536,0.016693898476324895,0.011034754190516784,0.02043086072053137,0.015472156009012038,0.010285096258989221,0.021450496803451208,0.15553773959694372,0.12280988965284156,0.19412712915173833,0.1598271807465238,0.12692898424305699,0.1926722809208031,0.140975640914175,0.11745536641024493,0.1745466082757164
4.0,0.02445797282279215,0.018582837532813583,0.030366410118035723,0.031757312311664405,0.02370763710038625,0.041813808950543416,0.03184695499136521,0.02577789110480765,0.04268828577246738,0.3371161043951004,0.2884957886734249,0.3868163113501069,0.3406142049544765,0.30242914450072134,0.3907108719529803,0.2506714367721595,0.20944311274077843,0.290601936171358
5.5,0.03440514218428059,0.022131203811599262,0.043189770507488394,0.05305427412451963,0.0408510594679627,0.06407396608131574,0.05554707257520733,0.04289708094183465,0.06594822674317535,0.5087045116929483,0.46284320385625755,0.5532250014219214,0.49951489003433136,0.4547890434654297,0.5375829710964729,0.39850361753326,0.3420486381482666,0.44494383064306964
7.0,0.03722961462586838,0.026141558459688657,0.04729199747284627,0.05783943841914971,0.044741475947047256,0.07598427196526887,0.060873183918701224,0.049143783742961335,0.07812064944481852,0.6324040892204674,0.5644360212747059,0.6936966693135063,0.6034956001705989,0.5462841792150978,0.6759555970435819,0.4800065984988886,0.4256780859481711,0.5217526580249725
8.5,0.04638213538276312,0.03117284721488372,0.05865574037804717,0.078286268499653,0.06103768117725269,0.10270571967703301,0.07937699194952183,0.06204639109566674,0.10280924817918558,0.7026829336588891,0.6474671714268927,0.7793124354227352,0.6918963423191605,0.6135817184580263,0.7558090286542036,0.5709502270961359,0.49910822549824185,0.6377409894197219
10.0,0.049046529549484054,0.03954088759090037,0.06152410003679354,0.08574076742733192,0.0696119783960953,0.11047088637138558,0.08820926722768871,0.06796902611405228,0.1129010902045932,0.7737741394278521,0.7227287083852789,0.8389988814553991,0.7488282605579191,0.69120329232453,0.8099837087933588,0.640575985882611,0.5879286394219,0.6957563586021768


==> data/samples_hom_error.csv <==
x,ncev_mean,ncev_std,ncev_lo,ncev_hi,coev_mean,coev_std,coev_lo,coev_hi,golem_mean,golem_std,golem_lo,golem_hi,ncnv_mean,ncnv_std,ncnv_lo,ncnv_hi,dagma_mean,dagma_std,dagma_lo,dagma_hi,notears_mean,notears_std,notears_lo,notears_hi
50.0,0.19714872329652713,0.017153718363522454,0.1799950049330047,0.21430244166004958,0.6513164944575596,0.05762961761521817,0.5936868768423414,0.7089461120727777,1.1366429284849167,0.09436887892600841,1.0422740495589082,1.231011807410925,0.22535172348498558,0.022472861036272496,0.2028788624487131,0.24782458452125808,0.5308909550018033,0.0634997440333184,0.4673912109684849,0.5943906990351217,0.5588888227946589,0.08012371255813974,0.47876511023651913,0.6390125353527987
60.0,0.1455922949278616,0.014734944897030528,0.13085735003083107,0.16032723982489214,0.5179132601797347,0.05396390658727464,0.4639493535924601,0.5718771667670094,1.1408704220754444,0.1118897797890109,1.0289806422864336,1.2527602018644552,0.16163736388408761,0.01778078938046324,0.14385657450362438,0.17941815326455085,0.42902295340352803,0.048954617130626626,0.3800683362729014,0.4779775705341547,0.4576948810063073,0.0631871066855089,0.39450777432079837,0.5208819876918162
80.0,0.09459065570503766,0.011042123649710698,0.08354853205532696,0.10563277935474837,0.3399066152863606,0.04644608834153444,0.29346052694482616,0.3863527036278951,1.043630457727294,0.11650193375221642,0.9271285239750775,1.1601323914795103,0.10335824838219915,0.012645511028813181,0.09071273735338596,0.11600375941101233,0.28838346435734796,0.04215430420901561,0.24622916014833235,0.3305377685663636,0.32686902442116555,0.06748772516967043,0.2593812992514951,0.394356749590836
100.0,0.06910682075612304,0.006566383966228003,0.06254043678989503,0.07567320472235105,0.2514862639784249,0.04485491933637354,0.20663134464205135,0.2963411833147984,0.635046842470195,0.08077597540072058,0.5542708670694745,0.7158228178709156,0.07529186441943082,0.00804782520142624,0.06724403921800458,0.08333968962085707,0.22531785008927957,0.043485707604482636,0.18183214248479693,0.2688035576937622,0.28613682834253007,0.06792804832857355,0.21820878001395652,0.35406487667110365
200.0,0.0298371759796218,0.003635348299096151,0.02620182768052565,0.033472524278717955,0.11698411826117651,0.025339417744268122,0.09164470051690839,0.14232353600544462,0.08194953621891653,0.015930113592528355,0.06601942262638817,0.09787964981144488,0.033073424792883103,0.0050822272749447,0.027991197517938403,0.038155652067827804,0.11392935829371119,0.023875750236913847,0.09005360805679734,0.13780510853062503,0.18026937993417846,0.05425077191305866,0.1260186080211198,0.23452015184723712
500.0,0.010465264803604551,0.001392250405126536,0.009073014398478015,0.011857515208731087,0.073450055326274,0.024746132992697886,0.04870392233357611,0.09819618831897188,0.028283497696701018,0.012550388276702136,0.01573310941999888,0.04083388597340315,0.011972836210519202,0.0025201551604531985,0.009452681050066003,0.0144929913709724,0.07307479224533418,0.024404399173144263,0.04867039307218992,0.09747919141847844,0.1394615464500765,0.051676129011646664,0.08778541743842982,0.19113767546172317
1000.0,0.005017418760152226,0.000859197676674961,0.004158221083477265,0.005876616436827187,0.06201864975603992,0.02381142948752042,0.0382072202685195,0.08583007924356034,0.020721624987296815,0.010641669192266945,0.01007995579502987,0.03136329417956376,0.0062969895289414065,0.0024518997801693883,0.0038450897487720182,0.008748889309110795,0.06277493069090716,0.02319244925213016,0.039582481438777,0.08596737994303733,0.12790111419069652,0.0505207029529596,0.07738041123773692,0.17842181714365613
5000.0,0.001031611373784555,0.0004784053836431216,0.0005532059901414333,0.0015100167574276764,0.059527608016827244,0.022713878247263147,0.036813729769564096,0.08224148626409039,0.02044609057111874,0.010690787471236854,0.009755303099881886,0.03113687804235559,0.00239054906446214,0.001996171607068513,0.0003943774573936273,0.0043867206715306525,0.059655943021509825,0.021826894359420528,0.0378290486620893,0.08148283738093035,0.11707066867323819,0.044949458818417894,0.07212120985482029,0.1620201274916561
10000.0,0.0005569524593633544,0.0004688884412812108,8.806401808214364e-05,0.001025840900644565,0.06184881053455207,0.026593201494399504,0.03525560904015257,0.08844201202895158,0.016080436867338475,0.008936047860994608,0.007144389006343867,0.025016484728333083,0.0019383832525722143,0.002124556797481989,-0.00018617354490977462,0.004062940050054203,0.05967286872148949,0.02361445099428745,0.036058417727202044,0.08328731971577694,0.1180932844220338,0.04391285760704815,0.07418042681498566,0.16200614202908195


==> data/shd_data.csv <==
x,ncnv_agg,ncnv_lo,ncnv_hi,ncev_agg,ncev_lo,ncev_hi,nomad_agg,nomad_lo,nomad_hi,dagma_agg,dagma_lo,dagma_hi,coev_agg,coev_lo,coev_hi,conv_agg,conv_lo,conv_hi
1.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,25.0,19.0,33.25,26.0,20.0,33.0,30.0,22.0,41.0
2.5,2.0,1.0,4.0,4.0,1.0,5.0,3.0,1.75,6.0,74.5,55.0,96.0,77.0,61.0,99.25,65.0,50.75,82.0
4.0,4.0,3.0,7.25,7.5,4.75,12.0,8.5,5.0,12.0,156.5,130.0,178.5,156.0,134.0,182.0,112.0,92.0,133.5
5.5,8.0,4.75,11.0,16.0,11.75,21.0,17.0,11.0,22.0,234.5,207.0,259.0,223.5,196.25,247.5,173.0,144.75,197.0
7.0,9.0,5.0,12.25,19.0,13.0,28.25,19.0,14.0,28.0,278.5,243.0,310.25,256.5,233.5,299.25,198.0,175.75,228.0
8.5,11.5,7.0,17.0,28.0,21.0,37.75,30.0,21.0,37.0,312.0,274.75,344.5,294.5,255.0,331.0,237.0,205.0,268.0
10.0,13.5,10.0,19.0,31.5,24.75,43.25,34.5,24.75,45.0,343.5,317.75,385.0,317.5,291.0,348.75,264.0,233.0,292.0


==> data/variance_hetero_shd.csv <==
x,ncev_mean,ncev_std,ncev_lo,ncev_hi,coev_mean,coev_std,coev_lo,coev_hi,nomad_mean,nomad_std,nomad_lo,nomad_hi,ncnv_mean,ncnv_std,ncnv_lo,ncnv_hi,conv_mean,conv_std,conv_lo,conv_hi,dagma_mean,dagma_std,dagma_lo,dagma_hi
1.0,0.24240000000000006,0.10387608001845275,0.1385239199815473,0.3462760800184528,3.0471999999999997,0.47990015628253346,2.5672998437174663,3.527100156282533,0.27060000000000006,0.09831398679740334,0.17228601320259673,0.3689139867974034,0.14699999999999996,0.08134494452638098,0.06565505547361898,0.22834494452638093,2.7368,0.43454086113966317,2.302259138860337,3.1713408611396634,3.7274000000000003,0.516107779441465,3.2112922205585352,4.243507779441465
5.0,0.28400000000000003,0.11382442620105758,0.17017557379894244,0.3978244262010576,3.7124000000000006,0.4566817710397471,3.2557182289602533,4.169081771039748,0.38660000000000005,0.173638820544255,0.21296117945574505,0.560238820544255,0.1824,0.07314533477946493,0.10925466522053508,0.25554533477946495,3.7962000000000007,0.5138945027921588,3.282305497207842,4.310094502792159,4.348,0.4323147001895726,3.9156852998104275,4.780314700189573
10.0,0.2852,0.09835120741505923,0.18684879258494078,0.3835512074150592,3.9102000000000006,0.3998974368510005,3.510302563149,4.310097436851001,0.5354,0.34692483335731394,0.18847516664268604,0.8823248333573139,0.19779999999999998,0.0744120957909398,0.12338790420906018,0.27221209579093975,4.1022,0.45693452485011465,3.645265475149885,4.559134524850115,4.375400000000001,0.3812044595751735,3.9941955404248275,4.756604459575175
15.0,0.3162,0.09316415619754197,0.223035843802458,0.40936415619754196,3.9218,0.47223591561845446,3.449564084381546,4.3940359156184545,0.8895999999999995,0.5144043545694379,0.3751956454305616,1.4040043545694374,0.22600000000000006,0.08124038404635962,0.14475961595364045,0.30724038404635967,4.134799999999999,0.49901198382403594,3.6357880161759635,4.633811983824035,4.238599999999999,0.4125482274837695,3.8260517725162293,4.651148227483769
20.0,0.32760000000000006,0.12050825697851578,0.20709174302148428,0.44810825697851586,4.1743999999999994,0.44788909341487654,3.7265109065851227,4.622289093414876,0.912,0.4239952829926295,0.4880047170073705,1.3359952829926296,0.24500000000000008,0.09857484466130291,0.14642515533869715,0.343574844661303,4.4338,0.5308894046786017,3.902910595321398,4.964689404678602,4.2951999999999995,0.3868397084064665,3.908360291593533,4.6820397084064656
25.0,0.30280000000000007,0.0946792479902539,0.20812075200974617,0.39747924799025397,4.1868,0.4338637574170029,3.752936242582997,4.620663757417002,0.7309999999999998,0.23728674636397198,0.4937132536360278,0.9682867463639717,0.23259999999999997,0.08004523720996772,0.15255476279003227,0.3126452372099677,4.391200000000001,0.48058564273186516,3.910614357268136,4.871785642731867,4.394,0.38168049465488807,4.012319505345112,4.775680494654888
30.0,0.3044,0.1132282650224757,0.19117173497752432,0.4176282650224757,4.174200000000001,0.4320143053187013,3.7421856946812997,4.606214305318702,0.6729999999999999,0.14048843368761713,0.5325115663123828,0.813488433687617,0.22500000000000003,0.0855628424025289,0.13943715759747113,0.31056284240252896,4.3702,0.4614910183308013,3.9087089816691982,4.831691018330801,4.2836,0.3521406537166648,3.931459346283335,4.635740653716665

